Higher-Order Hankel Obstructions to Free Infinite Divisibility for Beta Distributions

We study free infinite divisibility in the two-parameter family of beta distributions $\{\beta_{p,q}:p,q>0\}$. Conditional positive definiteness of free cumulants yields a hierarchy of necessary Hankel conditions. We factor the first nontrivial determinant and obtain the explicit necessary inequality \[ 2s^3(s+1)+pq\bigl(s^3-7s^2-16s-12\bigr)\geq0, \qquad s=p+q. \] Its strict reverse defines an open two-dimensional non-freely-infinitely-divisible region not contained in the previously known exclusions. As a boundary consequence, we complete the classification of one boundary family: $\beta_{1/2,q}$ is freely infinitely divisible if and only if $q\geq3/2$. The $3\times3$ determinant is also obtained explicitly in the symmetric variables $s=p+q$ and $u=pq/s^2$. Finally, exact-rational $LDL^{\mathsf T}$ certificates show that each leading Hankel test from $3\times3$ through $12\times12$ strictly enlarges the exclusion supplied by all preceding leading tests. In particular, the $4\times4$ test already detects an open set with $p+q>3$, beyond the range accessible to the $2\times2$ determinant. The results are finite-order obstructions rather than a complete classification; two limiting arguments explain why no fixed member $H_N$ of the leading Hankel hierarchy can provide a uniform obstruction up to the small-parameter boundary.

==> numerical_supplement/sha256sums.txt <==
de4057bbffd13678dafd21885d304d4f211f186254d39b4291a081c0373c4b09  witness_summary.csv
fca375d4845a25e6da2e2cde19e344c5237775b1f272b82aca1565966c1e4b49  witness_pivots_exact.csv


==> numerical_supplement/witness_pivots_exact.csv <==
witness_id,p,q,N,hankel_size,pivot_index,sign,numerator,denominator,scientific
1,7/10,2,2,3x3,0,+,1400,26973,5.19037556074593079e-02
1,7/10,2,2,3x3,1,+,11427920000,30535695878859,3.74247898110354664e-04
1,7/10,2,2,3x3,2,-,-33249216302892080000000,15769289635956838194089961249,-2.10847901652321979e-06
2,7/10,5/2,3,4x4,0,+,125,3072,4.06901041666666644e-02
2,7/10,5/2,3,4x4,1,+,26940625,49441406976,5.44900047304026003e-04
2,7/10,5/2,3,4x4,2,+,4114559453046875,554745736893913104384,7.41701860763235302e-06
2,7/10,5/2,3,4x4,3,-,-19449428793135074288634765625,96772864139316547010320171240783872,-2.00980191772925183e-07
3,7/10,3,4,5x5,0,+,2100,64343,3.26375829538566725e-02
3,7/10,3,4,5x5,1,+,162222550000,300404110873089,5.40014414345127772e-04
3,7/10,3,4,5x5,2,+,54328039311253088257400000,4914567600866279418776328961577,1.10544901858053217e-05
3,7/10,3,4,5x5,3,+,36452159785243611019184379688909282348069500000000,284779759570011577799970222632001641491090624855611953417,1.28001230987351972e-07
3,7/10,3,4,5x5,4,-,-2226288951994226695831608360878830819009533424596134678615639290488151749558000000000,70087240697827817472710636164479870516272728493375523007498547151791772175782010647993885787,-3.17645398767029055e-08
4,7/10,4,5,6x6,0,+,2800,125913,2.22375767394947313e-02
4,7/10,4,5,6x6,1,+,318865040000,782858792553651,4.07308499352579574e-04
4,7/10,4,5,6x6,2,+,8593563833453000917552000000,822636784075015860755896676602017,1.04463646651975608e-05
4,7/10,4,5,6x6,3,+,23296416502446896642227717619406819316653785600000000,86361655425332954732248443184259105518190869209895532254119,2.69754167954650248e-07
4,7/10,4,5,6x6,4,+,385858702715923248617543592799244123858667683291237554957207202635732016069120000000000,99683560565234704946887096984119288303057658030110937665377441554743180533969559343322571576837,3.87083587833332257e-09
4,7/10,4,5,6x6,5,-,-174322372165889207582549785586206922444645592187046735999775374454889875086306808220693325858320076566439393995661665792000000000000,152396269241243175048260227320897994359578720472202262555773677759439425013143351830811009660313139462569882245328108241425497778802294670507,-1.14387558851547093e-09
5,7/10,5,6,7x7,0,+,3500,217683,1.60784259680360891e-02
5,7/10,5,6,7x7,1,+,328759450000,1163939578955307,2.82454051691478480e-04
5,7/10,5,6,7x7,2,+,51820285194359162296385000000,6948489336372217936874477855659149,7.45777717799799507e-06
5,7/10,5,6,7x7,3,+,1196108063111677633854768877962306772603358664500000000,5475334625221562091330607919736765382346944700825509211583171,2.18453874508770603e-07
5,7/10,5,6,7x7,4,+,77127765644042774874914276823851341600811785949886286596547247564192761793477750000000000,12917117481791415328675485631112878611614443000958649301239404389070101680188664044133146464653447,5.97097345849534587e-09
5,7/10,5,6,7x7,5,+,22220941357963117766006452144118506800616131445657078789515829822425120894763529716720007798520184294239099688573669129331125000000000000,560285233287569696517111904166634125544348973206659161361236497630108925489751744822471988302217760174946770529322071107543011429407313798043012359,3.96600517696636998e-11
5,7/10,5,6,7x7,6,-,-3800238677267013891427371521939006556569110215427211563220589512317732538991991560688697626626914192238156698059410053432544035198646303469241519923972752987665711793313619754162500000000000000,27552780091230021170956300497112784500994175451933682364455560910732728917166526914044831268733716520000091889445271811740463995246379322087404644689095874665234725509860600885009047438198139825770431763,-1.37925779710215886e-10
6,7/10,7,7,8x8,0,+,100,10527,9.49938254013489060e-03
6,7/10,7,7,8x8,1,+,15274610000,111567189301227,1.36909516997503239e-04
6,7/10,7,7,8x8,2,+,4497510935838217145000000,1373296122918215661827629138743,3.27497533909957676e-06
6,7/10,7,7,8x8,3,+,2133817037299199815308736153322456983580000000,22429079961090356148925439258069801860712389984520193,9.51361821796040960e-08
6,7/10,7,7,8x8,4,+,68130326800019218415826407626509723996875427678445246523527548572640850000000000,22778209365553690994602481887267145579921859281885815281414965280888427453074762394984107,2.99103084472694282e-09
6,7/10,7,7,8x8,5,+,5748087352122299623562493795540948935847956754133864962072865599760867412160728051566451864170823903147195706200000000000,63496605076364538283086881962595269535996047689569585841300436511812240387509441582002353386049148974375072455927548314217556053961,9.05259004825428234e-11
6,7/10,7,7,8x8,6,+,32870426356052478460364535850281789978596837315873087120223576667039686332935643849080646866538675486696686556319792039247249626722331712761766230646978987700000000000000,22822860675226490431289344167661016845849056124078444593763339089153532302728789493071138480060054977822553985379720488206196222261159100483669553885034510443958265013479983320877531,1.44024129243939661e-12
6,7/10,7,7,8x8,7,-,-79298079863074792135317720742474224915090762554132857281368581971021222877566151788378407781075358963954828654487209035087901026163574092964070947128832512094152470613838248933314711464654382440549300946037170427397230000000000000000,129563496019183692756106466895228910298938028602145981975638526219098480065742524228740760693863605500078717022193086307200331284344073645126329015494250772325826753317412179856086063256161450041621746552932981419105778459386433432337019208351691,-6.12040291436205133e-13
7,7/10,10,8,9x9,0,+,7000,1339533,5.22570179308759139e-03
7,7/10,10,8,9x9,1,+,212442280400000,3964923782365494897,5.35804197157242174e-05
7,7/10,10,8,9x9,2,+,996867033455309696993982560000000,990978582812105335047455124396978188247,1.00594205641306055e-06
7,7/10,10,8,9x9,3,+,2100214705743648677408613813106876570410528657352452833000000000,84480772198101341730698526871933348954865428427329510865734931924807427,2.48602688055312296e-08
7,7/10,10,8,9x9,4,+,169234378664681249900441474642110403389098947946264524145230416526597632646696433366570212768000000000000,235756284154299396682775007854810316312487384359526810125394889102470282860218233086805944247035914349058174506063,7.17836130102557783e-10
7,7/10,10,8,9x9,5,+,4901139887682242711292007244225113917503026492968325108802391078934164189828998732655296447463768110207254777106238014666977187871232280896000000000000000,217881235624623789569617650525843770837995726796221680775912117007303192135265719262765020627475744290480587750411219251698894428188199077502183238898194138118353421,2.24945478835367015e-11
7,7/10,10,8,9x9,6,+,668798927548517207557658924510881923808876071064478562956294952678403724995191744918286715035656993618548288860438059785380518355868349684197924646479016687756961651303753493477718521144936403420297200000000000000000,949852514977756573866975822602266973154380531985762797035504777377293184200960152511412331417971007627373004806593532756219597015466390490441000915073423509767316963734154366509622058988681723714396726036594663729419273706793773,7.04108182062537310e-13
7,7/10,10,8,9x9,7,+,27708526326394461971865381410235209017749535955771457210484264927049301523386883929001645627178046478634879972122106492089124600142232508315558821157188471916143170248833684504030436570422107885679436613275583547148727253889233775280212920812284000724279716150384522838889600000000000000000000,1680136283590387671023550527180349583165540623209371794378437075151100791650070520614759276253617538028345901314171397961843651964419334204586027611621552174381614319562664127035168596741430513531436626246225900847797839114137615666396938589831339188043507194239905149077413040137759363129864124793247189217,1.64918325953787447e-14
7,7/10,10,8,9x9,8,-,-458030571611041489167465762786931230738283308147639848646315513471842107459142720937160931144118217392293320556033497838160926849378716257814831392430407459292806461416329939207831819869701371593715290203856086738431732382765474261617721049981756088885566300794633384364131457754220394621130441310122338316085917941246746495558165727278049606027674208419398551200000000000000000000,343951418418813218733736850506567574705411272948535176020329857917023278759455027626924681283867979126664544361000219395455732027917652152041044369445955274820438354601904721320908635453804581133879816904520754776019009196975335842751232017414245684880036851725479419646769243946104721898100599942777618009618660204082511357739026686814780149791998310581342818291383990119514898525562729156041641,-1.33167228591951775e-15
8,7/10,12,9,10x10,0,+,8400,2209673,3.80146745694951230e-03
8,7/10,12,9,10x10,1,+,24816231760000,788807525561680737,3.14604399119154893e-05
8,7/10,12,9,10x10,2,+,3321311811261859403739004400000000,6651356340272280181000446355791678465899,4.99343538573051134e-07
8,7/10,12,9,10x10,3,+,856964594790063403836859613353777728334410135429620736000000,79040121971383980819833845797320075432481216724679662304095326013069,1.08421466644538132e-08
8,7/10,12,9,10x10,4,+,12936001830443293678291347817801474335452409893462225773390555840735211966888570174491776000000000000,45513828898460983294239100364731359930627995039763961943368827135326122977430819165573838256780564725501593363,2.84221348621379425e-10
8,7/10,12,9,10x10,5,+,287454496282763131541266432044119080965537315450432409448993523443919507873153752345993895696695321678756077247050434119005016538184760335360000000000,34374838724672309159150079807590137623315595344025698406101501892751521940459110303768522685537837953610378618523768406055552063691858277095489852527137941690737,8.36235185232867949e-12
8,7/10,12,9,10x10,6,+,6418063001728062027007278250127667961031631983888153100339253953040601438317685259157925547505211882474814615707105913918172240687494314636886436897280920993460033699188880853506508066195960876236800000000000000,24704952388768619440507324537155033848142913001630488370510798475010704934477953966583377900287997674204726277126748193886072916262346017129037916929940561450693037358906614172680415007624375648609211814906366678157128417849,2.59788519351522621e-13
8,7/10,12,9,10x10,7,+,615118913142502359598399836466984814756541441985947936086668048279488417394517120845507415645424874691432300992296427033337850858962784306072894478391615356390866897296516396655182103691308402276526846303686561379771118647779814086881247579436371892843333676794992306273280000000000000000,80080787953492082746903591817421075752055229674475321353757616766767374518116531600243605092451437221775583029867205507302447965989253207509476650627840291762957620905322126709832899224349833706022567612780634862148106807803892452282311673367489648141998609173011321219772607831333406275399186464709549,7.68122952910678509e-15
8,7/10,12,9,10x10,8,+,103159939546389102064958490717731151849947159541333826205958265838815927121471237020275719978926150379389535837734092611158089815093149681528695300540018227141406290123822464715548733726959646940910493067465535113443145294297787755770708241926616251250494290239926608071594278752533969482708036361364392836801049058548364240758888536274033193383496888256618496000000000000000000,981790773408762239027603934709061940637540502992804809940005650973089999816318707577419717717215350514008988650703985385680840191297517798677991093289302429172899647129506748258552917761763649090508579393412324210191684928709234530999292680588323512796044128756752171237335341720134354893923233391561916878038463181193425360044293190328560424258504362518652999473280856986477539887729662643163,1.05073242018988829e-16
8,7/10,12,9,10x10,9,-,-19000936068548684068703835895853329055198043632808969717095977338937388505109691834913170172734312598185912255271745374649524560262940300482714879809763798744250069154613163429655459284685456547008125054539217843557994255765275016087456114132816279644626046318484427186049093002103559773074869520560885938912501165122745711071005964702622678706316155052536893490115877958162473273926682809090179334832710845379679733317650468044708824698039507039255138304000000000000000000000000,272429835760323163560196120158922087551024839930744827921567620233341720947238863592809341060251176167213999887807876584337229517281701894425000559477601547472280508555061298283860875020332445713724610403310705202355708095663252064188603843906990615465917076165712899049714351002607791780580193275879075649181340482522029118761292357132046696055356238203221464625373130753879232709061774319951353260787463707366549739868962893264237097658943791798910537354026577821524460218113383346482610050107,-6.97461642390197807e-17
9,7/10,15,10,11x11,0,+,10500,4116383,2.55078305395780702e-03
9,7/10,15,10,11x11,1,+,30678053350000,1946478069965893497,1.57608009169800437e-05
9,7/10,15,10,11x11,2,+,452280095241371151411621755000000,2298564864447499265002039750632410984429,1.96766296325548635e-07
9,7/10,15,10,11x11,3,+,172115824772051681473743131919125284996972156615371319500000000,48992244600704554834476188656746917707513354764860542316533635373178357,3.51312388674628105e-09
9,7/10,15,10,11x11,4,+,820458979693934353395231275796152935038094970921544105811183849135809764489510933043686076023250000000000,10436814297723019912588188235032414239084932852898383693158645890410134877323469134475695424773228434914396943108531,7.86120128507922492e-11
9,7/10,15,10,11x11,5,+,2580156883730987205799144519481821027798205436766357067705436926580620241270323188301120435889059972117934583711801565504233741297489105699912714375000000000000,1262448059925214967525761765257133569483461492209991921247805354082328607193444087436680086951983914785575120511675938000891618196860445527372587314796143704886358271631401,2.04377270292120432e-12
9,7/10,15,10,11x11,6,+,149878564303636538226276041683805661461637609409952871391743915616900084670995788765748315900748771605456370964321221205806719512781928862943953867751449829161225796305145796393078335690850433560166392644660799792500000000000000,2562620394941326031827832161688061500423759747552733668579362077793168664290443360568180168678791523937046594455834168425038185180800866906646637698598754669306763297574230288592725723100650780776509195580039531540702668325041306232917502099,5.84864479341147860e-14
9,7/10,15,10,11x11,7,+,597538245013663357037632224082877466004471086350991735127157641040608512027351852112724684570529785547856131421648288055289031007167140430876897594845686600913200370206779408354019265492676934059701687466742753104936194117421204338613376124352725422557431995252371413598865464556143869318841250000000000000000,343202470561449622711609939051236051267741540527680084090872700774752406486733559977966701123767961349717719888005782724950470559497725360338222124390208898169669364355187425787352365898090755944582541481755197858630505084732317310728428268302845400133342068584342811226721035500108149282973314587133917228572928368083032931,1.74106626923792939e-15
9,7/10,15,10,11x11,8,+,45303250697834623761290304068363320795835773379369169284627007590843408138890311640081564761471301203811143225485651498353404481413683309270947429694757006686497387157584532748639932155755795642955512388519284694726507517563288298668787114450465241070965359313452784027905895379197361865416180380880762043459293393478956293106988841864272733150770425740295816869511428538632156179379125000000000000000000,954205982698871353741450564733464564239420995850146793855799552891610846427446760691578799789153241815294740928494059742761744968493736338774755109554192524481034306186437674731608678214533663636772773212021623166744131551559089729788223801648885052145684980057808918221815045597072014797947226749982235846339201769104345583487059051799953185676789925140170673282176605421544198586181153221398932426445600786133579525491,4.74774330901794793e-17
9,7/10,15,10,11x11,9,+,12125788972938024842994524896629698371543898639305762766668518795498549575636117382378818308343277011608507529961152101604973549710503350890431252496111021596235117704121674980110176405314388371533699860479888309062131827827257562119096833728509493153795931808537471660014096240092557281215914977844774497392969035631823430747955043460507629471881160245588176613252494881840073470331556540982797499504374659967491788184836449667534345820783109050149048022883135196984854421555880658144475068437500000000000000000000,74436458304743712981663741003768642748857319441953626279292753810332699557959015028525599184463650237629267677614439235564951953032940425636929928069684665894385795654390279930209827730154330342740230414981531222109032993038684755566656267641156738701555407985493540737449509001853454550911288200774918940270990281869762122620488436517349634647243862278985826300911198269862266695978281270834149242918267828564801787712190440633807130919118041336163546002194083015308891979242508898698162824518234979854307405060645935345200010746489,1.62901207944296683e-19
9,7/10,15,10,11x11,10,-,-127618311097781779999174904779375291745045510607188665156139525877339902945875804020166292068991322284187786350527356778340277897197398011555909775510117894539119863995605788348285745623131530099359982683521603279974375387617075380919228966853385602017733407932285913556283124378627755861179649905694372193570283475557610463996124778604646508642853731942745677816427090564480246033703928108620218148171265865036587469530090308786379209324549550013200114101207879048364491406711663103512876727133171018975677686499448568124026358477134666389672254971726771507752931640516986195752601246886003907737090352175304576357718750000000000000000000000,46787296147562567843709309552837697030407125898711607375980710933600151042811604462978844203624239431926810112574076653253541608998853706155985968003445334737187485063936086674544919191305052712240517913022861081482633016758510249747049709151373874631369278593462967270086010374421275616038294211316733111010377904016898455152646790335595079578763529803701626575613188270346380250903633826862441193990660970268106202920382826124132920997353875857239320941042572684894766502369834043845961438354545325981312072917803168555030680856058446249300958568648788091834100213946455228974870174213792043212270872776963088418079662940378574555919602387562886457364862331,-2.72762740328669735e-18
10,7/10,20,11,12x12,0,+,2000,1328319,1.50566241994581126e-03
10,7/10,20,11,12x12,1,+,44031088400000,7182631323857586951,6.13021696571670232e-06
10,7/10,20,11,12x12,2,+,69595666993532707510042920080000000,1300886810931724294176555559588350603808623,5.34986337079447576e-08
10,7/10,20,11,12x12,3,+,5416292588405326680820046279373804404990010342492643805504000000000,7700653565027648673493116800453147638191639592874191736032019632920148323393,7.03354922107300361e-10
10,7/10,20,11,12x12,4,+,26291841627245603432039727535905258084292358264309818526029576696737172233858295365443974620507200000000000000,2170533089119616678375356416712066902717682767034370864082482544898558676445223020238051152944267442709172537931344920041,1.21130803114868699e-11
10,7/10,20,11,12x12,5,+,40302356709380561840591938394962430306107688491722377355555391901703799133327632704398064899963189083489410930846169769902940021140287519226548541043200000000000000,159880741002767147655456755442642510260195931744801697525769354882913366018817841474701731853998887980430742367539459242489373659892764728375793195794140121050460125516765149961,2.52077620209947791e-13
10,7/10,20,11,12x12,6,+,2227955817716157184102743046140528460880727645203425388034010238205136524151587547168575331862173290119206133786645790765732661117475002623726064723198499867118013602600230289530863924337380553029692930503586225664000000000000000000,370932212755490714479800454965616905094083718716170451585333246614682765237862337297634157064370129357754175463759694048557732848595901579187682393839542579942599652966420272334219520040073677303340589494930731195256327151424059607866837122783743,6.00636919928216178e-15
10,7/10,20,11,12x12,7,+,13630365734306904809291044615745579529999723019358547082228097251276337053401279577246266609321733549537134412860410411780361309279121268044687866109981334905681649232878730940192718462694597753367729967655111981913478263769204918822700516614702768903292903879349298005837165210623069273766009729024000000000000000000,86865544569716324669538427471133211805183139603887919906418925869403890034008517622402948576738562070097182833032416828599391029952189304671332171098123593390159350366946396002451883355515717557881602791297417372440445976457010879776082384417343985940822788051283717515458171979070383790573222059785183362286655075740593861687233423,1.56913374593161977e-16
10,7/10,20,11,12x12,8,+,13053690189572214303403431327115220047446844730405340891911940253845045206368325404537771330655457998897323256278818027032947325919693175139662300865468741881026276645778185521005042100234379227266317864935903747598886153963454527584600623401775195638947441747680896554656413040470116058701001841546363658086421033647685028690377492110492634893973732055560498021777657309743338420878132083200000000000000000000000,3054401548285138576254458078292013030645943054788603885839677745750804683520218953038534163133007237613134496303745839035846581671215927178609556400882221334098074173239666086935273344759329582405323305946050390006703487163007019864694507304569269459486668284091345022209066323772726996998133722387738154786765597870024777902772219042759449002386480820221701887203180154151343277357356288591570869275292750546470750024466112454377,4.27373087107720655e-18
10,7/10,20,11,12x12,9,+,153523186772090177795478181039306170316656789127563403706406515491686237469613858339060878772962351399569987049679663732959000330441920933239804636192686222502280750016200147303550412874071068762364857979776876733163354693373088906249087519306059161189206546140929671805362314726215486292418233802913021403789061626280949671214932320704303726296318493158171534377833508532364593364396471340709991728716050381372587305641361339654828978100130215304896601969402612261629535887001090661531558051840000000000000000000000000,1425438768920584586123794620361888992103872253227120138870936827159758595220872943916955953165477861058524593016085242674613992833176635863623584171106433150625770849839826146771635127272153805396478816536778271838189405957527746749575904254697329193924665234583168734089478948421974895339950496164160653376697453497363678934327440196432816322073626546562214048737005163798731816422730005109528521009805972556402590697491420609114511852813128921866369315665931920526201036320192917998570638074543475692298509122299339133289778097561152659,1.07702407230263440e-19
10,7/10,20,11,12x12,10,+,682649760386054511874782308617684643157762576157756931361754917954263049444036015644314247775335998406128136262986089619007813831080105823838497008923062343813326239780701516316697883783468265308406094625848676556878218296799902323598680156170615825285475221643371080214200245534835692781843409419780343236215779715970677974604415856802443503670481787417970651843204276403125573528829533956158923493395358132619129118823887889645698419443924877348845988658264086424708089641338374428441616720342089274254754631805921835025477814183394076523317095473179582922125433447923308600696057879767869192362646304301690624000000000000000000000000000,1298157664043792378947430386176379871603933779829571739033236748203043240228029615243879744985949630966233413222584324599844859331143451493488782355804735133905305060389965044369503217779551457300482237369805202656488671579335402379251837549804270364289920520288835673163319460655638143259879879628816491144152829519524406370964410109403305230339243654283866999959015868810316513873663414324204007334303540198956400365027157966406140377348673747866076852141687444146838390798803383104750610786928470141162770709234173438806861993419302822089124565529238466705672874412527198147443730816162574926211034679562451800877642662861654016269312314193047481654090787841,5.25860439986606883e-22
10,7/10,20,11,12x12,11,-,-236058084299230170359728995679497051394142095530523895608190791975146048582478172542817910669832008974860192255155796032536001420181515405529460610683336394218339974571656352713962418864812348477271691363513140003911965320610791235821384990287523484252366221209341486460013252102882470769411109268725860798545685879157208435569925058214993282852111104887669454421496127725888635218808557335097097844630648989002907299790926609221004433582441910913280521862224740237077109299100808407644263111980570159645372766113032904159630126575687698885741883789531255529957145721271833638084955306325035505613432904414601145253683025085738217063321065101389089253392920842395884773307375213650483284239747775402054841115544171012417154372392334296263414374400000000000000000000000000000,75534609290139108003884764950378092200997412435330929411462337922915180695330235819712854716003173530483335037327798550115898442885077829787668155872418063946099679510185259422357634853496188832641529977907894223186953347472393938837235997727510031172237396932908028011817219141470009590616466835197586350500150291450789405404411879699034061233477550732907253496876455456546143481968911948068001194276386379090016107060160277656005875480608656686944225238029883121616607295390789012554996555359231571862794439534278570664133773441147974275755293101755613350416545517849061996018919936479853077956877676782873233278207373541638320499143534599948615704092958014165783799368226199731717746984707349798240434686800163394651875675823328812414763745270671784884549602510209851236794683928516239394849,-3.12516456386896383e-21


==> numerical_supplement/witness_summary.csv <==
witness_id,p,q,N,hankel_size,pivot_signs,final_pivot_numerator,final_pivot_denominator,final_pivot_scientific
1,7/10,2,2,3x3,++-,-33249216302892080000000,15769289635956838194089961249,-2.10847901652321979e-06
2,7/10,5/2,3,4x4,+++-,-19449428793135074288634765625,96772864139316547010320171240783872,-2.00980191772925183e-07
3,7/10,3,4,5x5,++++-,-2226288951994226695831608360878830819009533424596134678615639290488151749558000000000,70087240697827817472710636164479870516272728493375523007498547151791772175782010647993885787,-3.17645398767029055e-08
4,7/10,4,5,6x6,+++++-,-174322372165889207582549785586206922444645592187046735999775374454889875086306808220693325858320076566439393995661665792000000000000,152396269241243175048260227320897994359578720472202262555773677759439425013143351830811009660313139462569882245328108241425497778802294670507,-1.14387558851547093e-09
5,7/10,5,6,7x7,++++++-,-3800238677267013891427371521939006556569110215427211563220589512317732538991991560688697626626914192238156698059410053432544035198646303469241519923972752987665711793313619754162500000000000000,27552780091230021170956300497112784500994175451933682364455560910732728917166526914044831268733716520000091889445271811740463995246379322087404644689095874665234725509860600885009047438198139825770431763,-1.37925779710215886e-10
6,7/10,7,7,8x8,+++++++-,-79298079863074792135317720742474224915090762554132857281368581971021222877566151788378407781075358963954828654487209035087901026163574092964070947128832512094152470613838248933314711464654382440549300946037170427397230000000000000000,129563496019183692756106466895228910298938028602145981975638526219098480065742524228740760693863605500078717022193086307200331284344073645126329015494250772325826753317412179856086063256161450041621746552932981419105778459386433432337019208351691,-6.12040291436205133e-13
7,7/10,10,8,9x9,++++++++-,-458030571611041489167465762786931230738283308147639848646315513471842107459142720937160931144118217392293320556033497838160926849378716257814831392430407459292806461416329939207831819869701371593715290203856086738431732382765474261617721049981756088885566300794633384364131457754220394621130441310122338316085917941246746495558165727278049606027674208419398551200000000000000000000,343951418418813218733736850506567574705411272948535176020329857917023278759455027626924681283867979126664544361000219395455732027917652152041044369445955274820438354601904721320908635453804581133879816904520754776019009196975335842751232017414245684880036851725479419646769243946104721898100599942777618009618660204082511357739026686814780149791998310581342818291383990119514898525562729156041641,-1.33167228591951775e-15
8,7/10,12,9,10x10,+++++++++-,-19000936068548684068703835895853329055198043632808969717095977338937388505109691834913170172734312598185912255271745374649524560262940300482714879809763798744250069154613163429655459284685456547008125054539217843557994255765275016087456114132816279644626046318484427186049093002103559773074869520560885938912501165122745711071005964702622678706316155052536893490115877958162473273926682809090179334832710845379679733317650468044708824698039507039255138304000000000000000000000000,272429835760323163560196120158922087551024839930744827921567620233341720947238863592809341060251176167213999887807876584337229517281701894425000559477601547472280508555061298283860875020332445713724610403310705202355708095663252064188603843906990615465917076165712899049714351002607791780580193275879075649181340482522029118761292357132046696055356238203221464625373130753879232709061774319951353260787463707366549739868962893264237097658943791798910537354026577821524460218113383346482610050107,-6.97461642390197807e-17
9,7/10,15,10,11x11,++++++++++-,-127618311097781779999174904779375291745045510607188665156139525877339902945875804020166292068991322284187786350527356778340277897197398011555909775510117894539119863995605788348285745623131530099359982683521603279974375387617075380919228966853385602017733407932285913556283124378627755861179649905694372193570283475557610463996124778604646508642853731942745677816427090564480246033703928108620218148171265865036587469530090308786379209324549550013200114101207879048364491406711663103512876727133171018975677686499448568124026358477134666389672254971726771507752931640516986195752601246886003907737090352175304576357718750000000000000000000000,46787296147562567843709309552837697030407125898711607375980710933600151042811604462978844203624239431926810112574076653253541608998853706155985968003445334737187485063936086674544919191305052712240517913022861081482633016758510249747049709151373874631369278593462967270086010374421275616038294211316733111010377904016898455152646790335595079578763529803701626575613188270346380250903633826862441193990660970268106202920382826124132920997353875857239320941042572684894766502369834043845961438354545325981312072917803168555030680856058446249300958568648788091834100213946455228974870174213792043212270872776963088418079662940378574555919602387562886457364862331,-2.72762740328669735e-18
10,7/10,20,11,12x12,+++++++++++-,-236058084299230170359728995679497051394142095530523895608190791975146048582478172542817910669832008974860192255155796032536001420181515405529460610683336394218339974571656352713962418864812348477271691363513140003911965320610791235821384990287523484252366221209341486460013252102882470769411109268725860798545685879157208435569925058214993282852111104887669454421496127725888635218808557335097097844630648989002907299790926609221004433582441910913280521862224740237077109299100808407644263111980570159645372766113032904159630126575687698885741883789531255529957145721271833638084955306325035505613432904414601145253683025085738217063321065101389089253392920842395884773307375213650483284239747775402054841115544171012417154372392334296263414374400000000000000000000000000000,75534609290139108003884764950378092200997412435330929411462337922915180695330235819712854716003173530483335037327798550115898442885077829787668155872418063946099679510185259422357634853496188832641529977907894223186953347472393938837235997727510031172237396932908028011817219141470009590616466835197586350500150291450789405404411879699034061233477550732907253496876455456546143481968911948068001194276386379090016107060160277656005875480608656686944225238029883121616607295390789012554996555359231571862794439534278570664133773441147974275755293101755613350416545517849061996018919936479853077956877676782873233278207373541638320499143534599948615704092958014165783799368226199731717746984707349798240434686800163394651875675823328812414763745270671784884549602510209851236794683928516239394849,-3.12516456386896383e-21

